The Effect of Hole Ice on the Propagation and Detection of Light in IceCube

IceCube is a neutrino observatory at Earth's South Pole that uses glacial ice as detector medium. Secondary particles from neutrino interactions produce Cherenkov light, which is detected by an array of photo detectors deployed within the ice. In distinction from the glacial bulk ice, hole ice is the refrozen water in the drill holes around the detector modules, and is expected to have different optical properties than the bulk ice. Aiming to improve detector precision, this study presents a new method to simulate the propagation of light through the hole ice, introducing several new calibration parameters. The validity of the method is supported by a series of statistical cross checks, and by comparison to measurement and simulation results from other calibration studies. Evaluating calibration data indicates a strongly asymmetric shielding of the detector modules. A preliminary analysis suggests that this cannot be accounted for by the shadow of cables, but can be explained by hole ice with a suitable scattering length, size, and position relative to the detector modules. The hole-ice approximation, which is used in the standard simulation chain is found to disagree with all existing direct-propagation methods and should be recalculated with a new direct-simulation run.

==> img/algorithm-hole-ice-correction-2017-case-ordered.tikz <==
% Algorithm: Hole-ice propagation 2017
% Calculation of the hole-ice corrections.
% https://github.com/fiedl/hole-ice-study/issues/77

%
% Templates:
% http://www.texample.net/tikz/examples/android/
%
\documentclass[tikz,border=10pt]{standalone}
\input{lib/common}
\input{lib/flow_charts}
\input{lib/dice_symbols}

\begin{document}
\begin{tikzpicture}
  [
    %scale=1,
    node distance = 1.8cm,
    every node/.style = {fill=white, font=\sffamily},
    align = center
  ]

  % Images for mathematical cases
  \newcommand\casesketch[2]{
    \\\begin{tikzpicture}[]
      \draw (0,0) circle (0.5cm);
      \draw [->] (#1) -- (#2);
      \draw [fill] (#1) circle (0.5mm);
    \end{tikzpicture}
  }

  \newcommand\casecontent[4]{
    Case #1\\
    \casesketch{#2}{#3}\\
    #4
  }

  % Nodes
  \newcommand\process[3]{\node(#1)[process, #3, minimum width = 4cm]{#2}}
  \newcommand\decision[3]{\node(#1)[decision, minimum width = 4cm, minimum height = 4cm, #3]{#2}}
  \node(start)[start]{Start};
  \decision{n0}{No intersections\\($N = 0$)\\?}{below = 5mm of start};
  \decision{n0startsoutside}{Step starts\\outside cylinder\\?}{right = 1.5cm of n0};

  \process{case1}{\casecontent{1}{-1,0.7}{0.3,1.0}{$\Delta x = 0$}}{right = 1.5cm of n0startsoutside};
  \process{case2}{\casecontent{2}{-0.2,-0.05}{0.2,0.05}{$\Delta x = (f-1)\,\overline{AB}$}}{below = 2cm of case1};

  \decision{n1}{One intersection\\($N = 1$)\\?}{below = 5cm of n0};
  \decision{n1startsoutside}{Step starts\\outside cylinder\\?}{right = 1.5cm of n1};

  \process{case3}{\casecontent{3}{-1.2,-0.05}{0.2,0.05}{$\Delta x = (f-1)\,\overline{YB}$}}{right = 1.5cm of n1startsoutside};
  \process{case4}{\casecontent{4}{-0.2,-0.05}{1.2,0.05}{$\Delta x = (1-\frac{1}{f})\,\overline{AC}$}}{below = 2cm of case3};

  \process{case5}{\casecontent{5}{-1,-0.2}{1,0.2}{$\Delta x = (1-\frac{1}{f})\,\overline{YC}$}}{below = 1cm of case4};

  \node(return)[stop, below = 10cm of n1]{Return};

  % % Comments
  \newcommand\comment[2]{\node ()[substeps, right = 1mm of #1]{#2}}
  \comment{start}{
    \substep trajectory points $A$ and $B$ before correction\\
    \substep interaction length correction factor $f$\\
    \substep first intersection point $Y$ of trajectory and cylinder, and termination point $C$
  };
  \comment{return}{
    \substep distance correction $\Delta x$
  };
  \node () [substep, left = 4.5cm of case5, yshift = 3mm]{Two intersections ($N = 2$)};

  % Arrows
  \newcommand\connect[2]{\draw[->](#1)--(#2)}
  \connect{start}{n0};
  \connect{n0}{n0startsoutside};
  \connect{n0startsoutside}{case1};
  \draw[->](n0startsoutside) |- (case2);

  \connect{n0}{n1};
  \connect{n1}{n1startsoutside};
  \connect{n1startsoutside}{case3};
  \draw[->](n1startsoutside) |- (case4);

  \draw[->] (n1) |- (case5);

  \draw[->] (case1) -- +(3,0) -- +(3,-20) -| (return.north);
  \draw[->] (case2) -- +(3,0);
  \draw[->] (case3) -- +(3,0);
  \draw[->] (case4) -- +(3,0);
  \draw[->] (case5) -- +(3,0);

  % YES/NO labels
  \newcommand\yes[1]{\node ()[right = 1mm of #1, yshift = 3mm]{YES}}
  \yes{n0}; \yes{n0startsoutside};
  \yes{n1}; \yes{n1startsoutside};

  \newcommand\no[1]{\node ()[below = -1mm of #1, xshift = -5mm]{NO}}
  \no{n0}; \no{n0startsoutside};
  \no{n1}; \no{n1startsoutside};


\end{tikzpicture}
\end{document}


==> img/algorithm-media-loop-2018.tikz <==
% Algorithm: Hole-ice propagation 2018
% https://github.com/fiedl/hole-ice-study/issues/78

%
% Templates:
% http://www.texample.net/tikz/examples/android/
%
\documentclass[tikz,border=10pt]{standalone}

\input{lib/common}
\input{lib/flow_charts}

\begin{document}
  \input{algorithm-media-loop-2018-tikzpicture}
\end{document}


==> img/feynman-charged.tikz <==
%!TEX TS-program = lualatex
% tikz-feynman: doi:10.1016/j.cpc.2016.08.019 arXiv:1601.05437

\RequirePackage{luatex85}
\documentclass[border=10pt]{standalone}

\usepackage{tikz-feynman}
\tikzfeynmanset{compat=1.0.0}

\usepackage{hepnames}

\tikzset{
  zboson/.style={decoration = {zigzag,segment length = 3mm, amplitude = 1mm},decorate}
}

\begin{document}
\begin{tikzpicture}

\begin{feynman}

  \vertex (a);
  \vertex (b) [below = of a];
  \vertex (l1) [above left = of a] {$\Pnu_\Plepton$};
  \vertex (l2) [above right = of a] {$\Plepton$};
  \vertex (q1) [below left = of b] {\Pquark};
  \vertex (q2) [below right = of b] {$\Pquark'$};

  \vertex (w) [below = 0.75 of a, label = {left: \PWpm}];

  \diagram*{
    (l1) -- [fermion] (a) -- [fermion] (l2),
    (q1) -- [fermion] (b) -- [fermion] (q2),
    (a) -- [zboson] (b)
  };

\end{feynman}

\end{tikzpicture}
\end{document}


==> img/feynman-neutral.tikz <==
%!TEX TS-program = lualatex
% tikz-feynman: doi:10.1016/j.cpc.2016.08.019 arXiv:1601.05437

\RequirePackage{luatex85}
\documentclass[border=10pt]{standalone}

\usepackage{tikz-feynman}
\tikzfeynmanset{compat=1.0.0}

\usepackage{hepnames}

\tikzset{
  zboson/.style={decoration = {zigzag,segment length = 3mm, amplitude = 1mm},decorate}
}

\begin{document}
\begin{tikzpicture}

\begin{feynman}

  \vertex (a);
  \vertex (b) [below = of a];
  \vertex (l1) [above left = of a] {$\Pnu_\Plepton$};
  \vertex (l2) [above right = of a] {$\Pnu_\Plepton$};
  \vertex (q1) [below left = of b] {\Pquark};
  \vertex (q2) [below right = of b] {$\Pquark$};

  \vertex (z) [below = 0.75 of a, label = {left: \PZz}];

  \diagram*{
    (l1) -- [fermion] (a) -- [fermion] (l2),
    (q1) -- [fermion] (b) -- [fermion] (q2),
    (a) -- [zboson] (b)
  };

\end{feynman}

\end{tikzpicture}
\end{document}

